Evaluating Interval-based Tokenization for Pitch Representation in Symbolic Music Analysis

Symbolic music analysis tasks are often performed by models originally developed for Natural Language Processing, such as Transformers. Such models require the input data to be represented as sequences, which is achieved through a process of tokenization. Tokenization strategies for symbolic music often rely on absolute MIDI values to represent pitch information. However, music research largely promotes the benefit of higher-level representations such as melodic contour and harmonic relations for which pitch intervals turn out to be more expressive than absolute pitches. In this work, we introduce a general framework for building interval-based tokenizations. By evaluating these tokenizations on three music analysis tasks, we show that such interval-based tokenizations improve model performances and facilitate their explainability.

==> data/chord_inversion_best.csv <==
reference,best,reference_txt
None,0,Absolute
Track:0,1,Melody
skyline,1,Skyline
bassline,10,Bottom-line


==> data/chord_inversion_perfo.csv <==
pretrained,is_interval,test_acc_mean,test_acc_std,model
False,False,0.6274430878686621,0.013361273267121932,No pretrained
False,True,0.6601462120237627,0.01193311701353454,No pretrained
True,False,0.8594695522449273,0.017196827498625566,Pretrained
True,True,0.9094479823066806,0.007663016723638226,Pretrained


==> data/era_clf_best.csv <==
reference,best,reference_txt
None,2,Absolute
Track:0,1,Melody
skyline,5,Skyline
bassline,4,Bottom-line


==> data/era_clf_perfo.csv <==
pretrained,is_interval,test_acc_mean,test_acc_std,model
False,False,0.6941799276364637,0.01816972021742497,No pretrained
False,True,0.7157294686990933,0.025682883022350195,No pretrained
True,False,0.7602727914839847,0.028351555055873424,Pretrained
True,True,0.7698023164454506,0.022881877349381192,Pretrained


==> data/inversion0.csv <==
label,true_pos,false_pos
P1,145,6
m2,0,0
M2,5,1
m3,238,25
M3,326,32
P4,31,9
d5,26,1
P5,837,25
m6,15,5
M6,51,14
m7,59,11
M7,1,2
P8,934,25
(+1) m2,7,2
(+1) M2,29,2
(+1) m3,496,55
(+1) M3,855,46
(+1) P4,48,5
(+1) d5,18,12
(+1) P5,843,23
(+1) m6,6,2
(+1) M6,7,5
(+1) m7,42,3
(+1) M7,13,3


==> data/inversion1.csv <==
label,true_pos,false_pos
P1,9,1
m2,1,0
M2,3,0
m3,216,22
M3,64,17
P4,6,0
d5,21,8
P5,35,8
m6,296,32
M6,129,37
m7,17,5
M7,5,3
P8,173,32
(+1) m2,6,2
(+1) M2,7,1
(+1) m3,528,70
(+1) M3,169,25
(+1) P4,2,2
(+1) d5,30,8
(+1) P5,46,7
(+1) m6,333,25
(+1) M6,241,22
(+1) m7,5,3
(+1) M7,3,3


==> data/inversion2.csv <==
label,true_pos,false_pos
P1,1,0
m2,0,0
M2,0,0
m3,0,3
M3,0,0
P4,5,8
d5,0,0
P5,0,0
m6,10,5
M6,7,12
m7,0,0
M7,0,0
P8,14,10
(+1) m2,0,1
(+1) M2,0,0
(+1) m3,3,4
(+1) M3,0,0
(+1) P4,18,4
(+1) d5,2,6
(+1) P5,0,1
(+1) m6,9,8
(+1) M6,7,11
(+1) m7,0,0
(+1) M7,0,0


==> data/inversion3.csv <==
label,true_pos,false_pos
P1,0,0
m2,0,0
M2,14,0
m3,2,2
M3,0,2
P4,5,8
d5,18,6
P5,2,3
m6,8,6
M6,29,18
m7,0,1
M7,0,0
P8,0,1
(+1) m2,1,0
(+1) M2,20,4
(+1) m3,0,0
(+1) M3,0,0
(+1) P4,3,3
(+1) d5,19,2
(+1) P5,0,0
(+1) m6,0,0
(+1) M6,8,3
(+1) m7,0,0
(+1) M7,0,0


==> data/phrase_segmentation_best.csv <==
reference,best,reference_txt
None,0,Absolute
Track:0,11,Melody
skyline,1,Skyline
bassline,0,Bottom-line


==> data/phrase_segmentation_perfo.csv <==
pretrained,is_interval,test_f1_mean,test_f1_std,model
False,False,0.5263231152915261,0.012783467806733072,No pretrained
False,True,0.6621179875879054,0.041003490942864915,No pretrained
True,False,0.8122897310172162,0.011696170621355851,Pretrained
True,True,0.8429173947768592,0.014578654355054937,Pretrained

